Deep Unsupervised Contrastive Hashing for Large-Scale Cross-Modal Text-Image Retrieval in Remote Sensing

Due to the availability of large-scale multi-modal data (e.g., satellite images acquired by different sensors, text sentences, etc) archives, the development of cross-modal retrieval systems that can search and retrieve semantically relevant data across different modalities based on a query in any modality has attracted great attention in RS. In this paper, we focus our attention on cross-modal text-image retrieval, where queries from one modality (e.g., text) can be matched to archive entries from another (e.g., image). Most of the existing cross-modal text-image retrieval systems require a high number of labeled training samples and also do not allow fast and memory-efficient retrieval due to their intrinsic characteristics. These issues limit the applicability of the existing cross-modal retrieval systems for large-scale applications in RS. To address this problem, in this paper we introduce a novel deep unsupervised cross-modal contrastive hashing (DUCH) method for RS text-image retrieval. The proposed DUCH is made up of two main modules: 1) feature extraction module (which extracts deep representations of the text-image modalities); and 2) hashing module (which learns to generate cross-modal binary hash codes from the extracted representations). Within the hashing module, we introduce a novel multi-objective loss function including: i) contrastive objectives that enable similarity preservation in both intra- and inter-modal similarities; ii) an adversarial objective that is enforced across two modalities for cross-modal representation consistency; iii) binarization objectives for generating representative hash codes. Experimental results show that the proposed DUCH outperforms state-of-the-art unsupervised cross-modal hashing methods on two multi-modal (image and text) benchmark archives in RS. Our code is publicly available at https://git.tu-berlin.de/rsim/duch.

==> data/out_table.csv <==
,,,,,,,,
,RSICD,RSICD,RSICD,RSICD,UCM,UCM,UCM,UCM
MAP@20,"16 bit, I2T","32 bit, I2T","64 bit, I2T","128 bit, I2T","16 bit, I2T","32 bit, I2T","64 bit, I2T","128 bit, I2T"
CPAH TEST ,0.428,0.587,0.636,0.696,0.706,0.802,0.891,0.914
DADH TEST ,0.696,0.703,0.723,0.712,0.891,0.921,0.921,0.919
DJSRH DEFAULT NORMAL,0.411,0.665,0.688,0.722,0.686,0.711,0.735,0.754
JDSH DEFAULT NORMAL,0.385,0.72,0.796,0.815,0.462,0.751,0.82,0.829
DUCH,0.684,0.791,0.836,0.829,0.760,0.794,0.844,0.870
,,,,,,,,
,,,,,,,,
UCM,RSICD,RSICD,RSICD,RSICD,UCM,UCM,UCM,UCM
MAP@20,"16 bit, T2I","32 bit, T2I","64 bit, T2I","128 bit, T2I","16 bit, T2I","32 bit, T2I","64 bit, T2I","128 bit, T2I"
CPAH TEST ,0.452,0.598,0.667,0.706,0.782,0.891,0.987,0.982
DADH TEST ,0.713,0.771,0.744,0.739,0.94,0.981,0.977,0.964
DJSRH DEFAULT NORMAL,0.422,0.685,0.705,0.733,0.738,0.755,0.776,0.8
JDSH DEFAULT NORMAL,0.418,0.751,0.799,0.815,0.509,0.794,0.884,0.904
DUCH,0.697,0.780,0.824,0.826,0.799,0.851,0.916,0.927

